Learning Fitness Functions for Machine Programming

The problem of automatic software generation is known as Machine Programming. In this work, we propose a framework based on genetic algorithms to solve this problem. Although genetic algorithms have been used successfully for many problems, one criticism is that hand-crafting its fitness function, the test that aims to effectively guide its evolution, can be notably challenging. Our framework presents a novel approach to learn the fitness function using neural networks to predict values of ideal fitness functions. We also augment the evolutionary process with a minimally intrusive search heuristic. This heuristic improves the framework's ability to discover correct programs from ones that are approximately correct and does so with negligible computational overhead. We compare our approach with several state-of-the-art program synthesis methods and demonstrate that it finds more correct programs with fewer candidate program generations.

==> rebuttal/reviews.txt <==
Review 1:
Questions
1. Contributions: Please list three things this paper contributes (e.g., theoretical, methodological, algorithmic, empirical contributions; bridging fields; or providing an important critical analysis). For each contribution, briefly state the level of significance (i.e., how much impact will this work have on researchers and practitioners in the future?). If you cannot think of three things, please explain why. Not all good papers will have three contributions.
This paper describes how the fitness function in a genetic algorithm can be learned. That makes total sense (as a casual observer of GA). They always feel tricky to design with lots of heuristics, sounding like an awesome opportunity to apply meta learning.

The paper also introduces a technique to optimize solution search.

The design of the DSL for synthesized programs is interesting since all possible programs are valid programs. That feels clever.
2. Evaluation: Are claims well supported by theoretical analysis and/or experimental results? How convincing and thorough is the evaluation? (e.g., are measured results provided from actual systems to demonstrate claimed contributions? Are test performed on a sufficiently diverse dataset to demonstrate claimed contributions?)
The experiments seem pretty thorough, although it is pretty dense. It would be nice to have a TL;DR that interprets the result as a high level.

What is also not clear to me (and apologies if this is obvious or explained in the paper already) is what the contributions to the results are from the NN-based fitness function vs that of the improved neighborhood search. It feels you are doing an experiment while changing two variables at the same time.
3. Detailed comments: Please provide a thorough review of the submission, including its novelty, quality, clarity, and significance.
It is not immediately clear what a pseudo-random generated program is. It seems that having these is essential to bootstrap the fitness function NN.

Also, showing a few concrete examples of programs in the DSL and some (surprising) synthesized programs would make the paper 100x more concrete and exciting because it will give the reader a sense of what the system can do. Now we have to believe that it is doing something awesome without seeing any concrete evidence. The deepcoder paper does show examples of programs, which is super helpful.

In general the paper assumes a lot of background knowledge, for example the definition of probability map in section 4.5 looks strange with [ pi : pi = .... ] why duplicate pi here that looks redundant. Do you mean [ pi : pj = ... ]. Providing a little more context and examples would again be super helpful.

I also had a hard time even understanding the definition of program equivalence Pt' ≡ Pt in section 3.1 Is it common knowledge what that means? In the next section what does the --> mean? You treat a program P as a function, but then what does P(I) --> O mean? If P is a function of type Input -> Output, I'd expect to see P(I) = O. Does the arrow mean "reduces to" in the sense of operational semantics?
5. Overall Merit:
Accept: This paper should be in the program
6. Reviewer Expertise
No familiarity with the area
7. Writing and Presentation Quality
Adequate
8. Evaluation Methodology:
Good
9. Novelty
New contribution
10. Potential For Impact
High impact: Will have a major influence on other efforts
11. Improvements: What would the authors have to do for you to increase your score?
Sprinkling in a little more concrete examples would do wonders.
12. Agree to abide to Systems and ML Code of Conduct: https://systemsandml.org/public/CodeOfC onduct
Agreement accepted
}

Review 2:
Questions
1. Contributions: Please list three things this paper contributes (e.g., theoretical, methodological, algorithmic, empirical contributions; bridging fields; or providing an important critical analysis). For each contribution, briefly state the level of significance (i.e., how much impact will this work have on researchers and practitioners in the future?). If you cannot think of three things, please explain why. Not all good papers will have three contributions.
- This paper uses neural network to learn the fitness function in evolutionary methods
- They show promising results for program generation
- Consider new application setting of machine programming for estimating fitness functions
2. Evaluation: Are claims well supported by theoretical analysis and/or experimental results? How convincing and thorough is the evaluation? (e.g., are measured results provided from actual systems to demonstrate claimed contributions? Are test performed on a sufficiently diverse dataset to demonstrate claimed contributions?)
There are a number of reasonable tasks and comparisons.
3. Detailed comments: Please provide a thorough review of the submission, including its novelty, quality, clarity, and significance.
The paper proposes to use a neural network to learn the fitness function for evolutionary methods. While not particularly novel at a high level (NNs have been used to learn fitness functions before), the context of program generation is somewhat novel and useful, and the idea to use NN-FFs as a prediction proxy.
As a minor comment, the abstract is somewhat vague -- it would be good to give more precise detail about what you are proposing.
5. Overall Merit:
Weak accept: I would prefer for this paper to be in the program
6. Reviewer Expertise
I understand the technology and research in the area but am not an expert
7. Writing and Presentation Quality
Needs improvement
8. Evaluation Methodology:
Average
9. Novelty
Incremental improvement
10. Potential For Impact
Moderate Impact: Will influence other efforts
11. Improvements: What would the authors have to do for you to increase your score?
The methods seem somewhat incremental and the extent of the impact is unclear. Addressing these issues would increase my score.
12. Agree to abide to Systems and ML Code of Conduct: https://systemsandml.org/public/CodeOfC onduct
Agreement accepted

Review 3:
Questions
1. Contributions: Please list three things this paper contributes (e.g., theoretical, methodological, algorithmic, empirical contributions; bridging fields; or providing an important critical analysis). For each contribution, briefly state the level of significance (i.e., how much impact will this work have on researchers and practitioners in the future?). If you cannot think of three things, please explain why. Not all good papers will have three contributions.
Paper provides the following:
- Learning a Genetic Algorithm's fitness function, something that can be challenging to define.
- Not the first paper to do so, but seems like the first in the area of program generation.
- Augmentation of the genetic algorithms evolutionary process with a search heuristic.
- This seems to make a big difference in search space used overall.
2. Evaluation: Are claims well supported by theoretical analysis and/or experimental results? How convincing and thorough is the evaluation? (e.g., are measured results provided from actual systems to demonstrate claimed contributions? Are test performed on a sufficiently diverse dataset to demonstrate claimed contributions?)
Paper's proposal for learning the GA's fitness function is evaluated against two program generators - DeepCoder and PCCoder.
The evaluation limits the search spaces for each algorithm to 3,000,000 and uses that to see which ones can generate the most programs correctly. It also compares the efficient use of search space.
3. Detailed comments: Please provide a thorough review of the submission, including its novelty, quality, clarity, and significance.
The use of learning a fitness function seems somewhat novel in this space, and seems to add value. However there are a few questions around what adds the most value?
- There is an additional heuristic included that has nothing to do with the learned fitness function. What if the heuristic wasn't used in the comparisons?
Note: There's a comparison without NS shown later, but that is only for NetSyn itself, not in the overall comparisons with DeepCoder and PCCoder.
- Do PCCoder and DeepCoder know the length of the program a-priori? How would that change the results?
- It appears the DeepCoder relies on FP, whereas NetSyn supports LCS and CF as well. Could DeepCoder use LCS/CF, and if yes, how would it change things?

The paper is quite clear and good to read.

While the paper claims the learned fitness function idea is general (and it is), the comparisons in this case with the additional questions makes it less clear how valuable this is, and whether this would really generalize so easily to other fields.
5. Overall Merit:
Weak accept: I would prefer for this paper to be in the program
6. Reviewer Expertise
I understand the technology and research in the area but am not an expert
7. Writing and Presentation Quality
Well-written
8. Evaluation Methodology:
Average
9. Novelty
Incremental improvement
10. Potential For Impact
Moderate Impact: Will influence other efforts
11. Improvements: What would the authors have to do for you to increase your score?
Clarifying the questions around evaluation, specifically on the following:
- Results in Table 1, and Table 2, if the neighborhood search is turned off
- How does the unknown length of program impact these tables. Is this the right comparison with PCCoder and DeepCoder?
12. Agree to abide to Systems and ML Code of Conduct: https://systemsandml.org/public/CodeOfC onduct
Agreement accepted
